Speaker-IPL: Unsupervised Learning of Speaker Characteristics with i-Vector based Pseudo-Labels

Iterative self-training, or iterative pseudo-labeling (IPL) -- using an improved model from the current iteration to provide pseudo-labels for the next iteration -- has proven to be a powerful approach to enhance the quality of speaker representations. Recent applications of IPL in unsupervised speaker recognition start with representations extracted from very elaborate self-supervised methods (e.g., DINO). However, training such strong self-supervised models is not straightforward (they require hyper-parameter tuning and may not generalize to out-of-domain data) and, moreover, may not be needed at all. To this end, we show that the simple, well-studied, and established i-vector generative model is enough to bootstrap the IPL process for the unsupervised learning of speaker representations. We also systematically study the impact of other components on the IPL process, which includes the initial model, the encoder, augmentations, the number of clusters, and the clustering algorithm. Remarkably, we find that even with a simple and significantly weaker initial model like i-vector, IPL can still achieve speaker verification performance that rivals state-of-the-art methods.

==> figures/ivector_iters_results.2.pdf_tex <==
%% Creator: Inkscape 1.3.2 (091e20e, 2023-11-25), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'figures/ivector_iters_results.2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{390.41876221bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.13666895)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{figures/ivector_iters_results.2.pdf}}%
    \put(0.11505274,0.06894844){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{figures/ivector_iters_results.2.pdf}}%
    \put(0.24698209,0.06894844){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{figures/ivector_iters_results.2.pdf}}%
    \put(0.37891143,0.06894844){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}4\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{figures/ivector_iters_results.2.pdf}}%
    \put(0.51084079,0.06894844){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}6\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{figures/ivector_iters_results.2.pdf}}%
    \put(0.64277013,0.06894844){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}8\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{figures/ivector_iters_results.2.pdf}}%
    \put(0.76573475,0.06894844){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}10\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{figures/ivector_iters_results.2.pdf}}%
    \put(0.8976641,0.06894844){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}12\end{tabular}}}}%
    \put(0.49205579,0.02612582){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Iteration\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{figures/ivector_iters_results.2.pdf}}%
    \put(0.06126435,0.09932447){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1.0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{figures/ivector_iters_results.2.pdf}}%
    \put(0.06126435,0.2981264){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1.5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{figures/ivector_iters_results.2.pdf}}%
    \put(0.06126435,0.49692832){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}2.0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{figures/ivector_iters_results.2.pdf}}%
    \put(0.06126435,0.69573024){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}2.5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{figures/ivector_iters_results.2.pdf}}%
    \put(0.06126435,0.89453216){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}3.0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{figures/ivector_iters_results.2.pdf}}%
    \put(0.06126435,1.09333407){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}3.5\end{tabular}}}}%
    \put(0.04333488,0.45597518){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Equal Error Rate (\%)\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{figures/ivector_iters_results.2.pdf}}%
    \put(0.86941829,0.16743557){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1.14\end{tabular}}}}%
    \put(0.86941829,0.22310011){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1.31\end{tabular}}}}%
    \put(0.86941829,0.39009372){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1.70\end{tabular}}}}%
    \put(0.86941829,0.6047998){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}2.24\end{tabular}}}}%
    \put(0.86941829,0.26286049){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1.35\end{tabular}}}}%
    \put(0.86941829,0.56106338){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}2.13\end{tabular}}}}%
    \put(0.86941829,0.42587807){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1.79\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{figures/ivector_iters_results.2.pdf}}%
    \put(0.43301261,1.04840635){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}i-vector + iters.\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{figures/ivector_iters_results.2.pdf}}%
    \put(0.43301261,0.99769158){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}DINO + iters.\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{figures/ivector_iters_results.2.pdf}}%
    \put(0.43301261,0.9469768){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}i-vector + iters. w/ 12k clusters\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{figures/ivector_iters_results.2.pdf}}%
    \put(0.43301261,0.89626203){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}i-vector + iters. w/ 3k clusters\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=19]{figures/ivector_iters_results.2.pdf}}%
    \put(0.43301261,0.84554726){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}i-vector + iters. w/o augmentations\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=20]{figures/ivector_iters_results.2.pdf}}%
    \put(0.43301261,0.79479245){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}i-vector + iters. w/o AHC clustering\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=21]{figures/ivector_iters_results.2.pdf}}%
    \put(0.43301261,0.74403766){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}i-vector + iters. w/ ECAPA encoder\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figures2/setup_final_crop.2.pdf_tex <==
%% Creator: Inkscape 1.3.2 (091e20e, 2023-11-25), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'figures2/setup_final_crop.2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{331.75183868bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.09198005)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{figures2/setup_final_crop.2.pdf}}%
    \put(0.20220116,0.00083154){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textit{x}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{figures2/setup_final_crop.2.pdf}}%
    \put(0.07636463,0.33775174){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Encoder \end{tabular}}}}%
    \put(0.30307747,0.33775183){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textit{g}\end{tabular}}}}%
    \put(0.33959219,0.36222717){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textit{q}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{figures2/setup_final_crop.2.pdf}}%
    \put(0.07036256,0.58754962){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Projector \end{tabular}}}}%
    \put(0.3182168,0.58754971){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textit{f}\end{tabular}}}}%
    \put(0.34529171,0.61202505){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textit{q}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{figures2/setup_final_crop.2.pdf}}%
    \put(0.19547718,0.14418176){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textit{x}\end{tabular}}}}%
    \put(0.2290434,0.14418176){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}′\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{figures2/setup_final_crop.2.pdf}}%
    \put(0.11118495,0.80197012){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Softmax\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{figures2/setup_final_crop.2.pdf}}%
    \put(0.62659972,0.57005551){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Clustering\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{figures2/setup_final_crop.2.pdf}}%
    \put(0.44702121,1.00888803){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Loss\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{figures2/setup_final_crop.2.pdf}}%
    \put(0.58794673,0.33975506){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Encoder \end{tabular}}}}%
    \put(0.81465957,0.33975515){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textit{g}\end{tabular}}}}%
    \put(0.85117414,0.36423049){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textit{q}\end{tabular}}}}%
    \put(0.87465743,0.36423049){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}−\end{tabular}}}}%
    \put(0.90682914,0.36423049){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{figures2/setup_final_crop.2.pdf}}%
  \end{picture}%
\endgroup%

